Is it Truly Necessary for Bicycle Power Meters to Rapidly Sample Angular Velocity?

Bicycle Power Meters have become ubiquitous in professional and amateur cycling. These devices claim high levels of accuracy, and this accuracy is indeed essential if they are to serve their purpose as reliable training aids and indicators of improvements in fitness. Power is generally obtained via the independent estimation of torque and angular velocity. Designs vary in the way in which they estimate angular velocity. Some power meters estimate angular velocity many times a second, whereas other power meters compute an average value for each pedal stroke. The aim of this paper is to investigate whether it is necessary to rapidly sample angular velocity in order to obtain accurate power values under conditions of dynamic equilibrium. Countering previous research on the topic, this paper finds that average angular velocity alone is usually sufficient for the purposes of computing power, although there may be certain exceptional circumstances where consideration of harmonics may appreciably improve fidelity.

==> Workings/left.csv <==
x,y
3.3362016806722607, 1.4839215686274656
5.6789243697478895, 3.76156862745097
10.364369747899147, 14.010980392156853
12.707092436974776, 21.98274509803923
15.049815126050405, 26.53803921568624
17.587764705882336, 34.130196078431254
19.735260504201676, 39.06509803921563
24.420705882352934, 55.008627450980384
26.763428571428562, 62.98039215686276
29.10615126050419, 72.0909803921569
31.44887394957982, 81.20156862745102
33.20591596638653, 88.03450980392154
36.329546218487394, 107.0149019607843
38.477042016806706, 116.50509803921568
37.89136134453781, 108.5333333333333
39.84363025210081, 125.23607843137256
41.99112605042015, 140.4203921568627
43.748168067226885, 151.80862745098045
45.50521008403359, 160.91921568627447
47.26225210084033, 174.58509803921572
49.019294117647036, 184.8345098039216
50.19065546218485, 193.94509803921568
51.362016806722664, 203.0556862745098
52.53337815126048, 212.16627450980394
53.70473949579829, 222.41568627450982
56.04746218487392, 240.63686274509809
55.46178151260503, 231.52627450980395
60.147226890756286, 277.07921568627455
61.3185882352941, 288.4674509803922
62.489949579831915, 295.3003921568628
65.41835294117647, 318.0768627450981
67.95630252100838, 339.3349019607844
67.17539495798317, 329.4650980392157
70.29902521008401, 353.00078431372555
69.5181176470588, 345.4086274509805
72.64174789915964, 366.66666666666674
71.86084033613443, 359.0745098039216
78.30332773109242, 395.51686274509814
80.64605042016805, 401.21098039215696
82.98877310924368, 410.32156862745103
85.33149579831931, 413.73803921568634
87.67421848739494, 418.2933333333334
90.01694117647057, 420.57098039215697
92.3596638655462, 422.8486274509805
94.70238655462182, 421.7098039215687
97.04510924369745, 420.57098039215697
99.38783193277308, 417.15450980392166
101.73055462184871, 412.5992156862746
104.07327731092434, 408.0439215686275
106.41599999999997, 404.6274509803922
108.7587226890756, 397.79450980392164
110.51576470588233, 393.2392156862746
115.78689075630251, 373.87921568627456
122.8150588235294, 345.4086274509805
124.5721008403361, 338.57568627450985
125.15778151260503, 330.6039215686275
126.52436974789913, 321.87294117647065
128.08618487394955, 320.35450980392164
128.08618487394955, 313.521568627451
131.0145882352941, 299.8556862745099
132.7716302521008, 290.74509803921575
134.52867226890754, 281.6345098039216
136.87139495798317, 269.1074509803922
138.6284369747899, 258.8580392156863
140.3854789915966, 249.74745098039222
141.55684033613443, 239.49803921568633
143.89956302521006, 231.52627450980395
143.89956302521006, 224.69333333333338
145.6566050420168, 220.13803921568632
146.82796638655458, 213.3050980392157
149.75636974789916, 198.50039215686274
151.51341176470584, 190.52862745098042
153.27045378151257, 181.4180392156863
155.0274957983193, 174.58509803921572
156.78453781512604, 165.4745098039216
159.12726050420167, 154.08627450980396
159.12726050420167, 147.25333333333333
161.4699831932773, 140.4203921568627
163.81270588235293, 131.30980392156857
166.15542857142856, 122.19921568627456
168.4981512605042, 113.08862745098043
170.84087394957982, 103.9780392156863
173.18359663865544, 94.86745098039216
176.69768067226886, 78.9239215686274
179.0404033613445, 70.95215686274503
181.38312605042012, 62.98039215686276
183.72584873949575, 55.008627450980384
186.06857142857137, 48.17568627450976
188.41129411764706, 40.20392156862738
190.16833613445374, 35.64862745098037
196.61082352941173, 16.288627450980357
198.95354621848736, 10.594509803921483
201.296268907563, 6.039215686274474
203.63899159663862, 0.3450980392155998
205.98171428571425, -7.626666666666665
208.32443697478988, -12.181960784313787
210.6671596638655, -16.737254901960796
213.00988235294113, -20.153725490196166
215.35260504201676, -24.709019607843175
217.6953277310924, -29.264313725490183
220.03805042016802, -32.68078431372555
222.38077310924365, -34.95843137254906
224.72349579831928, -37.23607843137256
227.0662184873949, -39.513725490196066
229.40894117647053, -41.791372549019684
231.75166386554616, -42.930196078431436
234.0943865546218, -44.06901960784319
236.43710924369742, -45.20784313725494
238.7798319327731, -46.34666666666669
243.46527731092436, -48.6243137254902
245.808, -50.901960784313815
248.15072268907562, -50.901960784313815
250.49344537815125, -52.04078431372557
252.83616806722688, -53.17960784313732
255.1788907563025, -53.17960784313732
257.52161344537814, -55.45725490196082
259.86433613445377, -55.45725490196082
262.2070588235294, -55.45725490196082
264.549781512605, -55.45725490196082
266.89250420168065, -55.45725490196082
269.2352268907563, -55.45725490196082
271.5779495798319, -55.45725490196082
273.92067226890754, -55.45725490196082
276.26339495798317, -54.31843137254907
278.6061176470588, -53.17960784313732
280.9488403361344, -52.04078431372557
283.29156302521005, -50.901960784313815
285.6342857142857, -48.6243137254902
287.3913277310924, -48.6243137254902
290.31973109243694, -46.34666666666669
292.66245378151257, -46.34666666666669
295.0051764705882, -44.06901960784319
297.3478991596638, -41.791372549019684
299.69062184873945, -40.65254901960793
302.0333445378151, -38.374901960784314
304.3760672268907, -37.23607843137256
306.71878991596634, -34.95843137254906
309.06151260504197, -33.819607843137305
311.4042352941176, -31.5419607843138
313.7469579831932, -30.40313725490205
316.08968067226886, -28.12549019607843
318.4324033613445, -28.12549019607843
320.7751260504201, -25.847843137254927
323.11784873949574, -24.709019607843175
325.46057142857137, -23.570196078431422
327.803294117647, -23.570196078431422
330.1460168067226, -21.292549019607918
332.48873949579826, -21.292549019607918
334.8314621848739, -21.292549019607918
337.1741848739495, -19.0149019607843
339.5169075630252, -19.0149019607843
341.8596302521008, -19.0149019607843
344.20235294117646, -16.737254901960796
346.5450756302521, -15.598431372549044
348.8877983193277, -13.32078431372554
351.23052100840334, -12.181960784313787
353.573243697479, -8.765490196078417
355.9159663865546, -6.487843137254913
358.25868907563023, -3.0713725490196566
57.428571428571416, 250.66666666666674
58.457142857142856, 264
63.599999999999966, 308
74.2285714285714, 380.00000000000006
75.9428571428571, 386.66666666666674
192.85714285714283, 28
174.3428571428571, 90.66666666666663
119.8285714285714, 356.00000000000006
117.77142857142854, 364.00000000000006
112.6285714285714, 385.3333333333334
241.2, -48
194.5714285714285, 22.66666666666663

==> Workings/out/harmonic-profile.csv <==

Harmonic,Net Magnitude,Net Phase,Left Magnitude,Left Phase,Right Magnitude,Right Phase
0,1.000,-0.000,0.521,-0.000,0.479,-0.000
1,0.099,-121.386,1.089,-99.993,0.997,82.088
2,0.849,157.439,0.410,158.783,0.439,156.185
3,0.079,129.510,0.137,89.984,0.091,-123.439
4,0.127,45.443,0.042,29.845,0.088,52.782
5,0.045,-118.745,0.014,-43.564,0.044,-137.366


==> Workings/right.csv <==
x,y
2.3600672268907488, 28.815686274509744
4.507563025210075, 24.260392156862736
4.507563025210075, 16.288627450980357
6.850285714285704, 17.42745098039211
6.850285714285704, 8.316862745097978
8.607327731092425, 15.149803921568605
9.193008403361333, 6.039215686274474
9.193008403361333, -1.9325490196079045
11.535731092436961, 1.4839215686274656
11.535731092436961, -7.626666666666665
12.902319327731078, -15.218823529411793
13.87845378151259, -5.349019607843161
15.245042016806721, -16.737254901960796
16.221176470588233, -26.98666666666668
17.392537815126047, -19.0149019607843
18.563899159663862, -30.40313725490205
19.735260504201676, -23.570196078431422
19.735260504201676, -36.09725490196081
22.077983193277305, -30.40313725490205
22.077983193277305, -39.513725490196066
24.420705882352934, -34.95843137254906
24.420705882352934, -42.930196078431436
26.763428571428562, -41.791372549019684
26.763428571428562, -48.6243137254902
29.10615126050419, -44.06901960784319
29.10615126050419, -50.901960784313815
31.44887394957982, -48.6243137254902
31.44887394957982, -55.45725490196082
33.79159663865545, -48.6243137254902
33.79159663865545, -56.596078431372575
36.13431932773108, -53.17960784313732
36.13431932773108, -60.012549019607945
38.477042016806706, -53.17960784313732
38.477042016806706, -60.012549019607945
40.819764705882335, -53.17960784313732
40.819764705882335, -60.012549019607945
43.162487394957964, -53.17960784313732
43.162487394957964, -60.012549019607945
45.50521008403359, -53.17960784313732
45.50521008403359, -60.012549019607945
47.84793277310922, -53.17960784313732
47.84793277310922, -60.012549019607945
50.38588235294114, -53.17960784313732
49.60497478991596, -60.012549019607945
52.53337815126048, -48.6243137254902
52.53337815126048, -55.45725490196082
54.87610084033611, -44.06901960784319
54.87610084033611, -53.17960784313732
57.218823529411736, -44.06901960784319
57.218823529411736, -52.04078431372557
59.561546218487365, -39.513725490196066
59.561546218487365, -47.485490196078445
62.09949579831931, -38.75450980392168
61.3185882352941, -46.34666666666669
64.24699159663865, -34.95843137254906
64.24699159663865, -41.791372549019684
66.78494117647057, -34.95843137254906
66.00403361344536, -41.791372549019684
68.93243697478991, -30.40313725490205
68.93243697478991, -37.23607843137256
71.27515966386554, -25.847843137254927
71.27515966386554, -32.68078431372555
73.61788235294117, -21.292549019607918
73.61788235294117, -29.264313725490183
76.15583193277308, -21.292549019607918
75.37492436974787, -28.12549019607843
78.49855462184871, -16.737254901960796
78.30332773109242, -26.98666666666668
80.64605042016805, -12.181960784313787
80.64605042016805, -21.292549019607918
82.98877310924368, -12.181960784313787
82.98877310924368, -19.0149019607843
85.33149579831931, -12.181960784313787
85.33149579831931, -19.0149019607843
87.67421848739494, -12.181960784313787
87.67421848739494, -21.292549019607918
90.01694117647057, -16.737254901960796
90.01694117647057, -23.570196078431422
92.3596638655462, -16.737254901960796
92.3596638655462, -24.709019607843175
94.70238655462182, -19.0149019607843
94.70238655462182, -28.12549019607843
97.04510924369745, -25.847843137254927
97.04510924369745, -32.68078431372555
99.38783193277308, -28.12549019607843
99.38783193277308, -36.09725490196081
101.73055462184871, -30.40313725490205
101.73055462184871, -38.374901960784314
104.07327731092434, -34.95843137254906
104.07327731092434, -41.791372549019684
106.41599999999997, -37.23607843137256
106.41599999999997, -45.20784313725494
108.7587226890756, -41.791372549019684
108.7587226890756, -49.76313725490206
111.10144537815123, -44.06901960784319
111.10144537815123, -50.901960784313815
113.44416806722688, -46.34666666666669
113.44416806722688, -54.31843137254907
115.78689075630251, -48.6243137254902
115.78689075630251, -55.45725490196082
118.12961344537814, -48.6243137254902
118.12961344537814, -55.45725490196082
120.47233613445377, -48.6243137254902
120.47233613445377, -55.45725490196082
122.8150588235294, -48.6243137254902
122.8150588235294, -55.45725490196082
125.15778151260503, -44.06901960784319
125.15778151260503, -52.04078431372557
127.50050420168066, -44.06901960784319
127.50050420168066, -50.901960784313815
130.03845378151257, -43.30980392156869
129.25754621848736, -50.901960784313815
132.1859495798319, -39.513725490196066
132.1859495798319, -46.34666666666669
134.52867226890754, -34.95843137254906
134.52867226890754, -41.791372549019684
137.06662184873946, -34.95843137254906
136.28571428571425, -41.791372549019684
139.2141176470588, -30.40313725490205
138.6284369747899, -37.23607843137256
141.55684033613443, -25.847843137254927
141.55684033613443, -32.68078431372555
143.89956302521006, -21.292549019607918
143.89956302521006, -28.12549019607843
146.24228571428569, -21.292549019607918
145.6566050420168, -28.12549019607843
148.78023529411763, -15.978039215686408
151.12295798319326, -11.422745098039286
150.34205042016805, -19.0149019607843
153.4656806722689, -6.867450980392277
152.68477310924368, -14.459607843137292
155.6131764705882, -3.0713725490196566
155.6131764705882, -9.904313725490283
157.95589915966383, 1.4839215686274656
157.95589915966383, -6.487843137254913
160.29862184873946, 1.4839215686274656
160.29862184873946, -5.349019607843161
162.8365714285714, 1.4839215686274656
162.0556638655462, -5.349019607843161
164.98406722689072, 6.039215686274474
164.98406722689072, -0.7937254901961524
167.32678991596634, 6.039215686274474
167.32678991596634, -0.7937254901961524
169.66951260504197, 6.039215686274474
169.66951260504197, -0.7937254901961524
172.0122352941176, 10.594509803921483
172.0122352941176, 1.4839215686274656
174.35495798319323, 10.594509803921483
174.35495798319323, 2.6227450980392177
176.69768067226886, 10.594509803921483
176.69768067226886, 3.76156862745097
179.0404033613445, 10.594509803921483
179.0404033613445, 3.76156862745097
181.38312605042012, 15.149803921568605
181.38312605042012, 7.178039215686226
183.72584873949575, 15.149803921568605
183.72584873949575, 8.316862745097978
186.2637983193277, 15.909019607843106
185.48289075630248, 8.316862745097978
188.41129411764706, 19.705098039215613
188.41129411764706, 12.8721568627451
190.7540168067227, 19.705098039215613
193.09673949579832, 24.260392156862736
193.09673949579832, 16.288627450980357
195.43946218487395, 28.815686274509744
195.43946218487395, 20.84392156862748
197.78218487394957, 33.370980392156866
197.78218487394957, 25.399215686274488
200.1249075630252, 33.370980392156866
199.53922689075625, 26.53803921568624
201.296268907563, 42.481568627451
202.46763025210083, 34.50980392156862
203.83421848739493, 42.481568627451
206.17694117647056, 47.036862745098006
205.39603361344535, 40.20392156862738
208.5196638655462, 51.59215686274513
207.73875630252098, 44.7592156862745
210.86238655462182, 56.90666666666664
210.0814789915966, 49.31450980392151
213.00988235294113, 69.81333333333328
213.00988235294113, 61.84156862745101
214.3764705882353, 78.9239215686274
215.35260504201676, 69.81333333333328
216.5239663865546, 88.03450980392154
216.5239663865546, 78.9239215686274
217.8905546218487, 97.14509803921567
218.28100840336134, 83.47921568627453
220.23327731092434, 106.2556862745098
220.03805042016802, 96.00627450980392
219.45236974789913, 90.31215686274504
221.40463865546218, 119.92156862745094
221.79509243697476, 106.2556862745098
223.5521344537815, 129.03215686274507
223.5521344537815, 119.92156862745094
222.9664537815126, 113.08862745098043
224.72349579831928, 138.1427450980392
225.89485714285712, 147.25333333333333
225.30917647058823, 129.03215686274507
227.0662184873949, 156.36392156862746
227.0662184873949, 139.28156862745095
228.43280672268907, 165.4745098039216
228.23757983193275, 149.53098039215683
229.40894117647053, 179.14039215686273
230.58030252100838, 188.25098039215686
230.58030252100838, 170.0298039215686
229.99462184873948, 160.91921568627447
231.75166386554616, 197.361568627451
231.75166386554616, 180.27921568627454
232.923025210084, 206.47215686274512
232.923025210084, 189.38980392156867
234.28961344537817, 215.58274509803925
234.0943865546218, 199.63921568627455
235.26574789915963, 229.2486274509804
236.43710924369742, 238.35921568627452
235.85142857142853, 220.13803921568632
235.85142857142853, 211.0274509803922
237.60847058823526, 256.5803921568628
237.60847058823526, 247.46980392156865
237.60847058823526, 230.3874509803922
238.97505882352942, 265.6909803921569
238.19415126050416, 238.35921568627452
239.365512605042, 252.02509803921572
241.12255462184874, 283.9121568627451
241.12255462184874, 274.80156862745105
241.12255462184874, 266.82980392156867
240.53687394957979, 258.8580392156863
242.48914285714284, 293.02274509803925
242.8795966386554, 279.35686274509806
244.83186554621847, 306.68862745098045
244.63663865546215, 296.43921568627457
244.05095798319326, 288.4674509803922
245.808, 320.35450980392164
246.97936134453778, 329.4650980392157
246.97936134453778, 311.2439215686275
246.39368067226889, 302.1333333333334
248.34594957983194, 338.57568627450985
248.34594957983194, 321.11372549019615
250.68867226890757, 347.686274509804
249.9077647058823, 338.57568627450985
252.83616806722688, 356.7968627450981
252.83616806722688, 347.686274509804
252.25048739495793, 340.8533333333334
255.1788907563025, 361.3521568627452
255.1788907563025, 353.3803921568628
257.52161344537814, 365.90745098039224
257.52161344537814, 357.93568627450986
260.0595630252101, 365.90745098039224
259.2786554621848, 359.0745098039216
262.2070588235294, 370.4627450980393
262.2070588235294, 363.6298039215687
264.549781512605, 370.4627450980393
264.549781512605, 363.6298039215687
266.89250420168065, 370.4627450980393
266.89250420168065, 363.6298039215687
269.2352268907563, 375.0180392156863
269.2352268907563, 367.046274509804
271.5779495798319, 375.0180392156863
271.5779495798319, 368.18509803921575
273.92067226890754, 375.0180392156863
273.92067226890754, 368.18509803921575
276.26339495798317, 375.0180392156863
276.26339495798317, 368.18509803921575
278.6061176470588, 375.0180392156863
278.6061176470588, 368.18509803921575
280.9488403361344, 375.0180392156863
280.9488403361344, 368.18509803921575
283.29156302521005, 375.0180392156863
283.29156302521005, 368.18509803921575
285.6342857142857, 375.0180392156863
285.6342857142857, 368.18509803921575
287.9770084033613, 370.4627450980393
289.34359663865547, 362.8705882352942
291.4910924369748, 365.90745098039224
291.4910924369748, 356.7968627450981
293.8338151260504, 359.0745098039216
293.8338151260504, 349.9639215686275
296.17653781512604, 354.51921568627455
296.17653781512604, 346.5474509803922
298.51926050420167, 352.24156862745104
298.51926050420167, 343.1309803921569
299.69062184873945, 337.4368627450981
300.8619831932773, 345.4086274509805
302.2285714285714, 334.0203921568628
303.7903865546218, 338.57568627450985
304.3760672268907, 329.4650980392157
304.3760672268907, 320.35450980392164
305.74265546218487, 312.7623529411765
306.71878991596634, 322.63215686274515
308.0853781512605, 311.2439215686275
307.30447058823523, 304.4109803921569
309.2567394957983, 297.5780392156863
310.2328739495798, 308.96627450980395
311.4042352941176, 297.5780392156863
311.4042352941176, 288.4674509803922
312.57559663865544, 280.49568627450986
313.16127731092433, 297.5780392156863
313.16127731092433, 288.4674509803922
313.7469579831932, 271.38509803921573
314.91831932773107, 277.07921568627455
316.08968067226886, 265.6909803921569
317.456268907563, 256.5803921568628
319.01808403361343, 261.13568627450985
319.6037647058823, 252.02509803921572
319.6037647058823, 242.9145098039216
320.7751260504201, 237.22039215686277
321.94648739495796, 245.19215686274515
322.1417142857143, 229.2486274509804
324.2892100840336, 236.08156862745102
324.2892100840336, 226.9709803921569
324.2892100840336, 220.13803921568632
326.0462521008403, 229.2486274509804
326.6319327731092, 217.86039215686276
326.0462521008403, 213.3050980392157
327.9985210084034, 206.47215686274512
330.1460168067226, 199.63921568627455
330.1460168067226, 190.52862745098042
329.56033613445373, 185.97333333333336
331.5126050420168, 179.14039215686273
331.31737815126047, 170.0298039215686
331.90305882352936, 192.80627450980393
333.6601008403361, 181.4180392156863
333.6601008403361, 172.30745098039222
333.6601008403361, 163.1968627450981
336.0028235294117, 167.7521568627451
336.0028235294117, 158.64156862745097
336.0028235294117, 151.80862745098045
337.75986554621846, 156.36392156862746
338.34554621848736, 147.25333333333333
338.34554621848736, 139.28156862745095
339.5169075630252, 132.44862745098044
340.688268907563, 140.4203921568627
340.8834957983193, 124.47686274509806
342.4453109243697, 133.5874509803922
342.4453109243697, 124.47686274509806
343.0309915966386, 115.36627450980393
343.0309915966386, 108.5333333333333
345.37371428571424, 108.5333333333333
345.37371428571424, 99.42274509803917
346.5450756302521, 89.17333333333329
347.7164369747899, 94.86745098039216
347.7164369747899, 82.34039215686278
350.0591596638655, 85.75686274509803
350.0591596638655, 76.6462745098039
349.4734789915966, 72.0909803921569
351.23052100840334, 65.25803921568627
352.40188235294113, 72.0909803921569
353.573243697479, 60.702745098039145
353.573243697479, 52.73098039215688
354.74460504201676, 67.53568627450977
355.9159663865546, 56.147450980392136
355.9159663865546, 47.036862745098006
355.9159663865546, 39.06509803921563
357.6730084033613, 51.59215686274513
358.25868907563023, 42.481568627451
358.25868907563023, 33.370980392156866
360.0157310924369, 37.926274509803875
